InstructReplay: Replaying Assistant Turns to Preserve General Behavior During Factual Fine-Tuning

Fine-tuning an instruction-tuned language model on new facts often erodes its general abilities. We find that standard fine-tuning lowers instruction-following, reasoning and coding benchmarks by 35 points on average, and that these losses track a collapse in answer length: fine-tuned models at least halve their responses, and the further a response drifts from the initial model's length, the more often it fails. We propose InstructReplay: the initial model answers a set of general instructions once, and during fine-tuning the model is kept close to the initial model on these answers. Across three model families and two domains, InstructReplay reduces the average decline on five general benchmarks from 28.1 to 2.4 points and keeps answer length close to the initial model's, while learning the new facts as well as standard fine-tuning. It balances learning and retention better than seven adaptation methods in all six settings. Controlled comparisons attribute the gain to replaying the model's own answers to general instructions rather than to the form of the loss.

==> figures/data/af-commoncorpus-phi4_mini.dat <==
A F cls
0.0000 0.0000 0
9.5703 23.5085 1
2.7344 10.6105 2
8.7891 6.7292 3
7.6172 8.4962 4
1.1719 25.2744 5
12.1094 11.3101 6
8.0078 12.7959 7
8.3984 11.1178 8
7.8125 2.8142 9
9.9609 2.7437 10


==> figures/data/af-commoncorpus-qwen3_4b.dat <==
A F cls
0.0000 0.0000 0
8.7891 20.3287 1
2.9297 11.5556 2
10.5469 3.7292 3
8.7891 9.5116 4
2.3438 22.3806 5
10.7422 3.9375 6
8.7891 15.3843 7
10.5469 11.0394 8
10.5469 2.9452 9
9.9609 1.4035 10


==> figures/data/af-commoncorpus-smollm3.dat <==
A F cls
0.0000 0.0000 0
7.6172 25.1032 1
-1.1719 14.8485 2
5.0781 10.9060 3
5.6641 16.4817 4
-1.3672 29.1814 5
8.7891 19.0194 6
7.6172 21.4470 7
7.2266 7.4951 8
6.4453 4.5606 9
5.6641 4.6553 10


==> figures/data/af-pmc-phi4_mini.dat <==
A F cls
0.0000 0.0000 0
25.9766 36.8086 1
10.9375 18.9744 2
17.7734 10.2710 3
11.1328 12.6080 4
11.1328 34.2847 5
27.5391 15.6836 6
23.8281 14.7894 7
27.7344 14.0025 8
25.7812 1.9209 9
26.1719 1.3908 10


==> figures/data/af-pmc-qwen3_4b.dat <==
A F cls
0.0000 0.0000 0
18.5547 19.7278 1
9.5703 10.4375 2
18.7500 10.3102 3
7.0312 16.3218 4
1.5625 27.8065 5
17.1875 7.4005 6
16.9922 24.6551 7
18.9453 6.0046 8
18.3594 2.0625 9
18.7500 0.1667 10


==> figures/data/af-pmc-smollm3.dat <==
A F cls
0.0000 0.0000 0
20.8984 42.9675 1
5.6641 15.5662 2
15.4297 27.1852 3
10.9375 21.5843 4
2.5391 44.7846 5
20.5078 26.4208 6
18.9453 34.2505 7
20.5078 5.2986 8
21.2891 4.4444 9
22.4609 4.2616 10


==> figures/data/capability.dat <==
x y v label
0 0 -50.833 $-$51
1 0 -1.754 $-$2
2 0 -35.000 $-$35
3 0 -20.741 $-$21
4 0 -17.188 $-$17
5 0 -43.333 $-$43
6 0 1.053 +1
7 0 -5.000 $-$5
8 0 -25.185 $-$25
9 0 -28.125 $-$28
10 0 -45.000 $-$45
11 0 -1.404 $-$1
12 0 -36.000 $-$36
13 0 -28.889 $-$29
14 0 -6.250 $-$6
15 0 -61.667 $-$62
16 0 -1.053 $-$1
17 0 -45.000 $-$45
18 0 -55.556 $-$56
19 0 -51.562 $-$52
20 0 -33.333 $-$33
21 0 2.807 +3
22 0 -6.000 $-$6
23 0 -15.556 $-$16
24 0 -43.750 $-$44
25 0 -35.000 $-$35
26 0 -2.105 $-$2
27 0 -41.000 $-$41
28 0 -70.000 $-$70
29 0 -35.938 $-$36

0 1 -35.833 $-$36
1 1 -1.053 $-$1
2 1 -4.000 $-$4
3 1 -11.481 $-$11
4 1 -21.875 $-$22
5 1 -31.667 $-$32
6 1 4.211 +4
7 1 5.000 +5
8 1 -1.111 $-$1
9 1 -25.000 $-$25
10 1 -14.167 $-$14
11 1 -1.053 $-$1
12 1 -22.000 $-$22
13 1 -3.333 $-$3
14 1 -12.500 $-$12
15 1 -31.667 $-$32
16 1 1.404 +1
17 1 -4.000 $-$4
18 1 -21.852 $-$22
19 1 -20.312 $-$20
20 1 -10.000 $-$10
21 1 3.860 +4
22 1 2.000 +2
23 1 10.741 +11
24 1 -42.188 $-$42
25 1 -20.000 $-$20
26 1 -2.807 $-$3
27 1 -26.000 $-$26
28 1 -14.815 $-$15
29 1 -31.250 $-$31

0 2 -21.667 $-$22
1 2 0.351 0
2 2 -6.000 $-$6
3 2 -15.926 $-$16
4 2 -10.938 $-$11
5 2 -10.833 $-$11
6 2 1.754 +2
7 2 7.000 +7
8 2 7.407 +7
9 2 -7.812 $-$8
10 2 -17.500 $-$18
11 2 -0.702 $-$1
12 2 -11.000 $-$11
13 2 -4.444 $-$4
14 2 0.000 0
15 2 -50.833 $-$51
16 2 1.754 +2
17 2 -20.000 $-$20
18 2 -52.593 $-$53
19 2 -12.500 $-$12
20 2 -29.167 $-$29
21 2 3.158 +3
22 2 9.000 +9
23 2 -19.259 $-$19
24 2 -3.125 $-$3
25 2 -17.500 $-$17
26 2 -1.404 $-$1
27 2 -22.000 $-$22
28 2 -8.889 $-$9
29 2 -1.562 $-$2

0 3 -29.167 $-$29
1 3 -0.351 0
2 3 -12.000 $-$12
3 3 -23.704 $-$24
4 3 -17.188 $-$17
5 3 -20.000 $-$20
6 3 4.211 +4
7 3 7.000 +7
8 3 -10.370 $-$10
9 3 -17.188 $-$17
10 3 -15.833 $-$16
11 3 -1.754 $-$2
12 3 -7.000 $-$7
13 3 -8.519 $-$9
14 3 -9.375 $-$9
15 3 -41.667 $-$42
16 3 0.702 +1
17 3 -21.000 $-$21
18 3 -29.630 $-$30
19 3 -15.625 $-$16
20 3 -26.667 $-$27
21 3 2.807 +3
22 3 1.000 +1
23 3 -9.630 $-$10
24 3 -45.312 $-$45
25 3 -20.000 $-$20
26 3 -3.860 $-$4
27 3 -18.000 $-$18
28 3 -5.556 $-$6
29 3 -15.625 $-$16

0 4 -52.500 $-$53
1 4 -1.053 $-$1
2 4 -26.000 $-$26
3 4 -36.667 $-$37
4 4 -29.688 $-$30
5 4 -47.500 $-$48
6 4 2.456 +2
7 4 -6.000 $-$6
8 4 -17.778 $-$18
9 4 -40.625 $-$41
10 4 -33.333 $-$33
11 4 -3.509 $-$4
12 4 -11.000 $-$11
13 4 -42.593 $-$43
14 4 -35.938 $-$36
15 4 -56.667 $-$57
16 4 -3.509 $-$4
17 4 -47.000 $-$47
18 4 -65.185 $-$65
19 4 -51.562 $-$52
20 4 -41.667 $-$42
21 4 1.404 +1
22 4 -6.000 $-$6
23 4 -50.741 $-$51
24 4 -40.625 $-$41
25 4 -35.000 $-$35
26 4 -1.754 $-$2
27 4 -21.000 $-$21
28 4 -71.481 $-$71
29 4 -42.188 $-$42

0 5 -40.000 $-$40
1 5 0.351 0
2 5 -11.000 $-$11
3 5 -22.222 $-$22
4 5 -21.875 $-$22
5 5 -15.000 $-$15
6 5 3.158 +3
7 5 7.000 +7
8 5 5.185 +5
9 5 -4.688 $-$5
10 5 -19.167 $-$19
11 5 -1.053 $-$1
12 5 -20.000 $-$20
13 5 -8.519 $-$9
14 5 -7.812 $-$8
15 5 -51.667 $-$52
16 5 2.456 +2
17 5 -27.000 $-$27
18 5 -30.000 $-$30
19 5 -23.438 $-$23
20 5 -24.167 $-$24
21 5 0.702 +1
22 5 4.000 +4
23 5 -8.148 $-$8
24 5 -4.688 $-$5
25 5 -15.833 $-$16
26 5 -0.351 0
27 5 -35.000 $-$35
28 5 -16.296 $-$16
29 5 -10.938 $-$11

0 6 -51.667 $-$52
1 6 -2.105 $-$2
2 6 -18.000 $-$18
3 6 -22.963 $-$23
4 6 -12.500 $-$12
5 6 -45.000 $-$45
6 6 3.158 +3
7 6 0.000 0
8 6 -16.296 $-$16
9 6 -15.625 $-$16
10 6 -34.167 $-$34
11 6 -0.702 $-$1
12 6 -18.000 $-$18
13 6 -11.111 $-$11
14 6 0.000 0
15 6 -56.667 $-$57
16 6 0.000 0
17 6 -28.000 $-$28
18 6 -38.148 $-$38
19 6 -48.438 $-$48
20 6 -41.667 $-$42
21 6 2.456 +2
22 6 5.000 +5
23 6 -36.296 $-$36
24 6 -45.312 $-$45
25 6 -30.833 $-$31
26 6 -2.456 $-$2
27 6 -17.000 $-$17
28 6 -17.407 $-$17
29 6 -6.250 $-$6

0 7 -15.833 $-$16
1 7 -2.105 $-$2
2 7 1.000 +1
3 7 -7.037 $-$7
4 7 -12.500 $-$12
5 7 -25.833 $-$26
6 7 2.456 +2
7 7 3.000 +3
8 7 -5.926 $-$6
9 7 -23.438 $-$23
10 7 -17.500 $-$18
11 7 -2.105 $-$2
12 7 -25.000 $-$25
13 7 -6.296 $-$6
14 7 -4.688 $-$5
15 7 -10.000 $-$10
16 7 0.351 0
17 7 3.000 +3
18 7 -5.556 $-$6
19 7 -10.938 $-$11
20 7 -6.667 $-$7
21 7 0.702 +1
22 7 5.000 +5
23 7 -1.481 $-$1
24 7 -21.875 $-$22
25 7 -9.167 $-$9
26 7 -3.860 $-$4
27 7 -24.000 $-$24
28 7 -11.111 $-$11
29 7 -21.875 $-$22

0 8 -6.667 $-$7
1 8 -3.509 $-$4
2 8 1.000 +1
3 8 -4.815 $-$5
4 8 -7.812 $-$8
5 8 -5.000 $-$5
6 8 -0.351 0
7 8 2.000 +2
8 8 7.037 +7
9 8 -9.375 $-$9
10 8 -4.167 $-$4
11 8 -1.053 $-$1
12 8 -7.000 $-$7
13 8 -1.852 $-$2
14 8 1.562 +2
15 8 -4.167 $-$4
16 8 1.404 +1
17 8 3.000 +3
18 8 -5.556 $-$6
19 8 -12.500 $-$12
20 8 -2.500 $-$2
21 8 0.351 0
22 8 3.000 +3
23 8 11.481 +11
24 8 -7.812 $-$8
25 8 -1.667 $-$2
26 8 -2.456 $-$2
27 8 -4.000 $-$4
28 8 -1.481 $-$1
29 8 1.562 +2

0 9 -3.333 $-$3
1 9 -4.561 $-$5
2 9 3.000 +3
3 9 -4.444 $-$4
4 9 -10.938 $-$11
5 9 -6.667 $-$7
6 9 -0.351 0
7 9 3.000 +3
8 9 4.074 +4
9 9 3.125 +3
10 9 -0.833 $-$1
11 9 -1.404 $-$1
12 9 -10.000 $-$10
13 9 -1.481 $-$1
14 9 6.250 +6
15 9 -3.333 $-$3
16 9 0.351 0
17 9 0.000 0
18 9 -7.037 $-$7
19 9 -10.938 $-$11
20 9 -0.833 $-$1
21 9 1.053 +1
22 9 3.000 +3
23 9 7.778 +8
24 9 3.125 +3
25 9 -0.833 $-$1
26 9 -3.158 $-$3
27 9 0.000 0
28 9 -2.963 $-$3
29 9 3.125 +3


==> figures/data/item-length.dat <==
bin IFEval MATH BBH
1 70.3 83.6 82.6
2 46.4 60.0 58.0
3 29.4 33.9 34.9
4 19.5 17.2 15.0
5 48.8 37.0 46.1


==> figures/data/lambda-qwen3_4b.dat <==
x A F S Alab Flab Slab
0 8.7891 20.3287 -11.5396 +8.79 +20.33 -11.54
1 9.9609 1.4035 8.5574 +9.96 +1.40 +8.56
2 8.7891 2.1667 6.6224 +8.79 +2.17 +6.62
3 7.4219 1.1667 6.2552 +7.42 +1.17 +6.26


==> figures/data/lambda-smollm3.dat <==
x A F S Alab Flab Slab
0 7.6172 25.1032 -17.4860 +7.62 +25.10 -17.49
1 5.6641 4.6553 1.0087 +5.66 +4.66 +1.01
2 6.2500 5.7109 0.5391 +6.25 +5.71 +0.54
3 4.6875 5.0953 -0.4078 +4.69 +5.10 -0.41


==> figures/data/length-BBH.dat <==
ratio delta cls
0.9129 -6.296 2
0.5145 -42.593 0
0.6556 -11.111 1
0.9295 -1.852 3
0.5477 -28.889 5
0.6556 -8.519 0
0.7386 -4.444 0
0.6722 -8.519 0
0.9004 -3.333 0
0.9170 -1.481 4
0.6311 -5.926 2
0.5123 -17.778 0
0.5779 -16.296 1
0.9303 7.037 3
0.5574 -25.185 5
0.7049 5.185 0
0.7541 7.407 0
0.6434 -10.370 0
0.6393 -1.111 0
0.9262 4.074 4
0.8947 -7.037 2
0.3725 -36.667 0
0.6316 -22.963 1
0.8907 -4.815 3
0.6275 -20.741 5
0.5870 -22.222 0
0.8462 -15.926 0
0.4211 -23.704 0
0.8421 -11.481 0
0.8907 -4.444 4
0.7012 -11.111 2
0.3734 -71.481 0
0.5934 -17.407 1
0.9087 -1.481 3
0.2656 -70.000 5
0.6763 -16.296 0
0.7220 -8.889 0
0.7344 -5.556 0
0.6432 -14.815 0
0.9336 -2.963 4
0.6311 -1.481 2
0.1557 -50.741 0
0.5041 -36.296 1
0.9713 11.481 3
0.5164 -15.556 5
0.6025 -8.148 0
0.5738 -19.259 0
0.4344 -9.630 0
0.6189 10.741 0
0.9385 7.778 4
0.9271 -5.556 2
0.0972 -65.185 0
0.1822 -38.148 1
0.8826 -5.556 3
0.1296 -55.556 5
0.3320 -30.000 0
0.2672 -52.593 0
0.1862 -29.630 0
0.5951 -21.852 0
0.8664 -7.037 4


==> figures/data/length-IFEval.dat <==
ratio delta cls
0.4735 -17.500 2
0.2340 -33.333 0
0.2563 -34.167 1
0.9499 -4.167 3
0.1114 -45.000 5
0.5543 -19.167 0
0.5738 -17.500 0
0.3426 -15.833 0
0.2813 -14.167 0
0.9331 -0.833 4
0.3299 -25.833 2
0.1031 -47.500 0
0.2010 -45.000 1
0.7938 -5.000 3
0.1186 -43.333 5
0.4948 -15.000 0
0.5412 -10.833 0
0.3660 -20.000 0
0.1933 -31.667 0
0.8402 -6.667 4
0.9540 -15.833 2
0.1560 -52.500 0
0.1637 -51.667 1
0.8056 -6.667 3
0.1330 -50.833 5
0.5934 -40.000 0
0.5754 -21.667 0
0.4731 -29.167 0
0.1816 -35.833 0
0.8159 -3.333 4
0.3733 -9.167 2
0.0975 -35.000 0
0.2340 -30.833 1
0.8357 -1.667 3
0.0947 -35.000 5
0.3788 -15.833 0
0.5432 -17.500 0
0.2953 -20.000 0
0.1476 -20.000 0
0.8719 -0.833 4
0.4459 -6.667 2
0.1031 -41.667 0
0.1907 -41.667 1
0.7165 -2.500 3
0.1211 -33.333 5
0.5180 -24.167 0
0.4149 -29.167 0
0.2526 -26.667 0
0.2990 -10.000 0
0.7912 -0.833 4
1.1330 -10.000 2
0.0614 -56.667 0
0.0818 -56.667 1
0.7980 -4.167 3
0.0665 -61.667 5
0.5652 -51.667 0
0.5473 -50.833 0
0.3299 -41.667 0
0.1432 -31.667 0
0.8645 -3.333 4


==> figures/data/length-MATH.dat <==
ratio delta cls
0.3291 -25.000 2
0.3692 -11.000 0
0.3059 -18.000 1
0.6835 -7.000 3
0.1414 -36.000 5
0.2785 -20.000 0
0.5232 -11.000 0
0.3333 -7.000 0
0.2637 -22.000 0
0.7384 -10.000 4
0.7887 3.000 2
0.2396 -6.000 0
0.7528 0.000 1
0.9962 2.000 3
0.3849 -5.000 5
0.7340 7.000 0
0.7585 7.000 0
0.4868 7.000 0
0.5755 5.000 0
1.0019 3.000 4
0.8817 1.000 2
0.1161 -26.000 0
0.3705 -18.000 1
0.8839 1.000 3
0.1362 -35.000 5
0.5022 -11.000 0
0.8415 -6.000 0
0.3170 -12.000 0
0.5960 -4.000 0
0.9062 3.000 4
0.2173 -24.000 2
0.1456 -21.000 0
0.2679 -17.000 1
0.7996 -4.000 3
0.0549 -41.000 5
0.0844 -35.000 0
0.4409 -22.000 0
0.1139 -18.000 0
0.0928 -26.000 0
0.7215 0.000 4
0.6774 5.000 2
0.2170 -6.000 0
0.6642 5.000 1
0.9585 3.000 3
0.2528 -6.000 5
0.5151 4.000 0
0.6811 9.000 0
0.3377 1.000 0
0.4943 2.000 0
0.9642 3.000 4
0.9353 3.000 2
0.0424 -47.000 0
0.2165 -28.000 1
0.9821 3.000 3
0.0357 -45.000 5
0.0714 -27.000 0
0.2344 -20.000 0
0.1004 -21.000 0
0.4844 -4.000 0
0.9487 0.000 4


==> figures/data/replaydiff.dat <==
y yh yb Ahard Fhard Shard Abos Fbos Sbos Shardlab Sboslab
0 -0.12 0.12 -0.7812 0.0948 -0.8760 -1.5625 -2.8398 1.2773 -0.88 +1.28
1 0.88 1.12 -0.5859 -1.5417 0.9557 -0.5859 -9.6358 9.0499 +0.96 +9.05
2 1.88 2.12 2.1484 -0.0706 2.2190 1.5625 -8.3741 9.9366 +2.22 +9.94
3 2.88 3.12 1.1719 -0.1829 1.3547 1.9531 -1.0370 2.9902 +1.35 +2.99
4 3.88 4.12 0.3906 -1.8958 2.2865 -0.1953 -5.8380 5.6427 +2.29 +5.64
5 4.88 5.12 0.3906 -0.5300 0.9206 -1.5625 -12.6116 11.0491 +0.92 +11.05

